A Data Cube of Big Satellite Image Time-Series for Agriculture Monitoring

The modernization of the Common Agricultural Policy (CAP) requires the large scale and frequent monitoring of agricultural land. Towards this direction, the free and open satellite data (i.e., Sentinel missions) have been extensively used as the sources for the required high spatial and temporal resolution Earth observations. Nevertheless, monitoring the CAP at large scales constitutes a big data problem and puts a strain on CAP paying agencies that need to adapt fast in terms of infrastructure and know-how. Hence, there is a need for efficient and easy-to-use tools for the acquisition, storage, processing and exploitation of big satellite data. In this work, we present the Agriculture monitoring Data Cube (ADC), which is an automated, modular, end-to-end framework for discovering, pre-processing and indexing optical and Synthetic Aperture Radar (SAR) images into a multidimensional cube. We also offer a set of powerful tools on top of the ADC, including i) the generation of analysis-ready feature spaces of big satellite data to feed downstream machine learning tasks and ii) the support of Satellite Image Time-Series (SITS) analysis via services pertinent to the monitoring of the CAP (e.g., detecting trends and events, monitoring the growth status etc.). The knowledge extracted from the SITS analyses and the machine learning tasks returns to the data cube, building scalable country-specific knowledge bases that can efficiently answer complex and multi-faceted geospatial queries.

==> README.txt <==
LaTeX and Word Templates for IVMSP 2020

Files:
- 2020IVMSP_paper.doc: Word template file

- 2020IVMSP_paper.tex: LaTeX template file
- 2020IVMSP_paper.pdf: PDF generated from the template file
- refs.bib: example file of bibliographic references
- IEEEtran.cls: LaTeX class file that defines how the document lokks like
- IEEEtran.bst: BiBTeX style file with bibliography style definitions


The manuscript template files can be also found in the following URL:

http://www.ieee.org/conferences_events/conferences/publishing/templates.html



